Compiling Agent Traces into Typed Workflows for Cheaper and Faster Execution of Recurring Tasks

LLM agents solve a wide range of digital tasks, and benchmarks now report high success on requests that span several applications and many steps. However, much of that work is repetitive: a user asks for the same kind of change again and again, such as moving an alarm or rescheduling a meeting, with different data but a familiar procedure. Running the full agent for every instance is therefore expensive. To this aim, we propose an intermediate representation for such workflows: a directed graph whose nodes fall into three categories by output space, EXECUTE for computation and tool calls, DECIDE for one bounded choice over candidates the graph declares, and GENERATE for the open-ended rest. The idea is that a compiler agent takes the successful traces and compiles them into such a representation. An engine then runs the graph, calling a model only where a node declares one, so a deployment keeps neither the agent loop nor its context. We evaluate on AppWorld, compiling from one agent's traces and running the result on held-out instances. We show that the compiled workflows solved all instances at 98 times lower cost and 76 times faster per run. Compiling a workflow took three to five minutes and paid for itself after 31 to 50 executions.

==> figures/break-even-alarms.dat <==
0	0.00000000	0.06268564
1	0.00157300	0.06271944
2	0.00314601	0.06275324
3	0.00471901	0.06278704
4	0.00629202	0.06282084
5	0.00786502	0.06285464
6	0.00943802	0.06288845
7	0.01101103	0.06292225
8	0.01258403	0.06295605
9	0.01415703	0.06298985
10	0.01573004	0.06302365
11	0.01730304	0.06305745
12	0.01887605	0.06309126
13	0.02044905	0.06312506
14	0.02202205	0.06315886
15	0.02359506	0.06319266
16	0.02516806	0.06322646
17	0.02674106	0.06326026
18	0.02831407	0.06329406
19	0.02988707	0.06332787
20	0.03146008	0.06336167
21	0.03303308	0.06339547
22	0.03460608	0.06342927
23	0.03617909	0.06346307
24	0.03775209	0.06349687
25	0.03932509	0.06353068
26	0.04089810	0.06356448
27	0.04247110	0.06359828
28	0.04404411	0.06363208
29	0.04561711	0.06366588
30	0.04719011	0.06369968
31	0.04876312	0.06373349
32	0.05033612	0.06376729
33	0.05190913	0.06380109
34	0.05348213	0.06383489
35	0.05505513	0.06386869
36	0.05662814	0.06390249
37	0.05820114	0.06393630
38	0.05977414	0.06397010
39	0.06134715	0.06400390
40	0.06292015	0.06403770
41	0.06449316	0.06407150
42	0.06606616	0.06410530
43	0.06763916	0.06413910
44	0.06921217	0.06417291
45	0.07078517	0.06420671
46	0.07235817	0.06424051
47	0.07393118	0.06427431
48	0.07550418	0.06430811
49	0.07707719	0.06434191
50	0.07865019	0.06437572
51	0.08022319	0.06440952
52	0.08179620	0.06444332
53	0.08336920	0.06447712
54	0.08494221	0.06451092
55	0.08651521	0.06454472
56	0.08808821	0.06457853
57	0.08966122	0.06461233
58	0.09123422	0.06464613
59	0.09280722	0.06467993
60	0.09438023	0.06471373


==> figures/break-even-artists.dat <==
0	0.00000000	0.11039659
1	0.00224715	0.11041971
2	0.00449430	0.11044283
3	0.00674146	0.11046595
4	0.00898861	0.11048908
5	0.01123576	0.11051220
6	0.01348291	0.11053532
7	0.01573007	0.11055844
8	0.01797722	0.11058156
9	0.02022437	0.11060468
10	0.02247152	0.11062780
11	0.02471868	0.11065092
12	0.02696583	0.11067404
13	0.02921298	0.11069716
14	0.03146013	0.11072029
15	0.03370729	0.11074341
16	0.03595444	0.11076653
17	0.03820159	0.11078965
18	0.04044874	0.11081277
19	0.04269590	0.11083589
20	0.04494305	0.11085901
21	0.04719020	0.11088213
22	0.04943735	0.11090525
23	0.05168451	0.11092837
24	0.05393166	0.11095150
25	0.05617881	0.11097462
26	0.05842596	0.11099774
27	0.06067311	0.11102086
28	0.06292027	0.11104398
29	0.06516742	0.11106710
30	0.06741457	0.11109022
31	0.06966172	0.11111334
32	0.07190888	0.11113646
33	0.07415603	0.11115958
34	0.07640318	0.11118271
35	0.07865033	0.11120583
36	0.08089749	0.11122895
37	0.08314464	0.11125207
38	0.08539179	0.11127519
39	0.08763894	0.11129831
40	0.08988610	0.11132143
41	0.09213325	0.11134455
42	0.09438040	0.11136767
43	0.09662755	0.11139079
44	0.09887471	0.11141392
45	0.10112186	0.11143704
46	0.10336901	0.11146016
47	0.10561616	0.11148328
48	0.10786332	0.11150640
49	0.11011047	0.11152952
50	0.11235762	0.11155264
51	0.11460477	0.11157576
52	0.11685192	0.11159888
53	0.11909908	0.11162200
54	0.12134623	0.11164513
55	0.12359338	0.11166825
56	0.12584053	0.11169137
57	0.12808769	0.11171449
58	0.13033484	0.11173761
59	0.13258199	0.11176073
60	0.13482914	0.11178385


==> figures/break-even-songs.dat <==
0	0.00000000	0.12570614
1	0.00411094	0.12570614
2	0.00822187	0.12570614
3	0.01233281	0.12570614
4	0.01644375	0.12570614
5	0.02055469	0.12570614
6	0.02466562	0.12570614
7	0.02877656	0.12570614
8	0.03288750	0.12570614
9	0.03699843	0.12570614
10	0.04110937	0.12570614
11	0.04522031	0.12570614
12	0.04933125	0.12570614
13	0.05344218	0.12570614
14	0.05755312	0.12570614
15	0.06166406	0.12570614
16	0.06577500	0.12570614
17	0.06988593	0.12570614
18	0.07399687	0.12570614
19	0.07810781	0.12570614
20	0.08221874	0.12570614
21	0.08632968	0.12570614
22	0.09044062	0.12570614
23	0.09455156	0.12570614
24	0.09866249	0.12570614
25	0.10277343	0.12570614
26	0.10688437	0.12570614
27	0.11099530	0.12570614
28	0.11510624	0.12570614
29	0.11921718	0.12570614
30	0.12332812	0.12570614
31	0.12743905	0.12570614
32	0.13154999	0.12570614
33	0.13566093	0.12570614
34	0.13977186	0.12570614
35	0.14388280	0.12570614
36	0.14799374	0.12570614
37	0.15210468	0.12570614
38	0.15621561	0.12570614
39	0.16032655	0.12570614
40	0.16443749	0.12570614
41	0.16854843	0.12570614
42	0.17265936	0.12570614
43	0.17677030	0.12570614
44	0.18088124	0.12570614
45	0.18499217	0.12570614
46	0.18910311	0.12570614
47	0.19321405	0.12570614
48	0.19732499	0.12570614
49	0.20143592	0.12570614
50	0.20554686	0.12570614
51	0.20965780	0.12570614
52	0.21376873	0.12570614
53	0.21787967	0.12570614
54	0.22199061	0.12570614
55	0.22610155	0.12570614
56	0.23021248	0.12570614
57	0.23432342	0.12570614
58	0.23843436	0.12570614
59	0.24254529	0.12570614
60	0.24665623	0.12570614


==> figures/composition.dat <==
1	19	1	0
2	14	1	0
3	18	1	0
4	14	2	0
5	17	1	0
6	15	1	0
7	13	0	0
8	14	1	0
9	12	1	0


==> figures/cost-instances.dat <==
1	0.00430178
1	0.00237068
1	0.00195548
1	0.00318188
1	0.00255248
1	0.00609368
1	0.03156647
1	0.00186308
1	0.00236228
1	0.00351848
1	0.02323307
1	0.00317108
1	0.00453428
1	0.00492458
1	0.00733178
1	0.00177098
1	0.01313108
1	0.00216608
1	0.00113438
1	0.00428258
1	0.00567359
1	0.06018407
1	0.00559739
1	0.00691799
1	0.01103789
1	0.00619679
1	0.00373799
1	0.00638819
1	0.00566459
1	0.00482129
2	0.00217562
2	0.00196688
2	0.00230299
2	0.00224855
2	0.00264722
2	0.00259640
2	0.00230528
2	0.00250659
2	0.00199318
2	0.00172882
2	0.00183236
2	0.00119483
2	0.00175258
2	0.00152624
2	0.00148090
2	0.00187231
2	0.00153559
2	0.00118837
2	0.00183601
2	0.00151086
2	0.00382997
2	0.00609671
2	0.00343756
2	0.00322015
2	0.00487141
2	0.00495394
2	0.00235313
2	0.00486180
2	0.00352322
2	0.00396148
3	0.00012677
3	0.00011867
3	0.00011477
3	0.00013877
3	0.00013247
3	0.00012767
3	0.00014610
3	0.00017837
3	0.00014357
3	0.00013007
3	0.00028620
3	0.00023340
3	0.00023820
3	0.00027420
3	0.00025260
3	0.00025860
3	0.00026940
3	0.00027780
3	0.00024540
3	0.00026340
4	0.00002314
4	0.00002318
4	0.00002314
4	0.00002310
4	0.00002310
4	0.00002310
4	0.00002310
4	0.00002310
4	0.00002314
4	0.00002310
4	0.00003377
4	0.00003394
4	0.00003368
4	0.00003385
4	0.00003368
4	0.00003385
4	0.00003368
4	0.00003377
4	0.00003385
4	0.00003394


==> figures/cost-medians.dat <==
1	0.00467779
2	0.00227577
3	0.00013127
4	0.00002310


==> figures/coverage-07b42fd.dat <==
1	10	0.00002476
2	10	0.00002354
3	10	0.00013797
4	10	0.00002669
5	10	0.00002312


==> figures/coverage-302c169.dat <==
1	4	0.00007085
2	10	0.00007055
3	10	0.00025855
4	10	0.00017065
5	10	0.00003380


==> figures/coverage-ce359b5.dat <==
1	2	0.00000000
2	10	0.00014463
3	10	0.00002103
4	10	0.00014396
5	10	0.00000000

